Worm Algorithms for the Schwinger Model

This thesis studies the Schwinger model in (1 + 1) dimensions using a lattice formulation and its dual representation. The model provides a simple yet non-trivial setting for investigating characteristic phenomena of gauge theories, including screening, confinement-related behaviour, the Schwinger effect and dependence on the topological angle ($\theta$). After introducing the Euclidean formulation with staggered fermions, we describe the dual transformation in which the original degrees of freedom are replaced by configurations of plaquettes, dimers and, in the massive case, monomers. The main objective is to investigate the numerical behaviour of the model in the presence of a fermion mass and a topological angle. We implement Monte Carlo algorithms adapted to the dual representation, including local and non-local updates that allow admissible configurations to be sampled. For the massive model, we also analyse the emergence of the sign problem and its effect on the estimation of observables through reweighting. From the simulations we compute several quantities, including the average plaquette, the dimer density, the chiral condensate and the average sign. These observables characterise the dependence on the mass, coupling and topological angle ($\theta$), and identify the regions in which the sign problem becomes most significant. Finally, we discuss the numerical results and the usefulness of the dual formulation for investigating gauge theories in non-perturbative regimes.

==> comprobaciones/reference_goeschl_plaquette_beta_digitized.dat <==
# Datos digitalizados de la figura proporcionada por el usuario
# Referencia: Goeschl et al., Simulation strategies for the massless lattice Schwinger model in the dual formulation
# Figura: <U_p> frente a beta, caso sin masa
# Digitalizacion aproximada de la curva principal (dual simulation; convencional/exacta se solapan visualmente)
# Columnas: beta  Up_digitized
beta Up_digitized
0.0 0.118357
0.1 0.169082
0.2 0.219807
0.3 0.268116
0.4 0.316425
0.5 0.359903
0.6 0.403382
0.7 0.442029
0.8 0.480676
0.9 0.514493
1.0 0.545894
1.1 0.574879
1.2 0.603865
1.3 0.628019
1.4 0.652174
1.5 0.671498
1.6 0.690821
1.7 0.710145
1.8 0.724638
1.9 0.740338
2.0 0.753623
2.1 0.766908
2.2 0.777778
2.3 0.787440
2.4 0.798309
2.5 0.806763
2.6 0.814010
2.7 0.821256
2.8 0.828502
2.9 0.835749
3.0 0.841787
3.1 0.846618
3.2 0.852657
3.3 0.856280
3.4 0.862319
3.5 0.864734
3.6 0.869565
3.7 0.871981
3.8 0.876812
3.9 0.879227
4.0 0.882850


==> comprobaciones/reference_goeschl_plaquette_charge_theta_digitized.dat <==
# Datos digitalizados de la figura proporcionada por el usuario
# Referencia: Goeschl et al., Simulation strategies for the massless lattice Schwinger model in the dual formulation
# Rango digitalizado: -2*pi <= theta <= 2*pi
# Curva usada: referencia/exacta roja; la curva dual azul se solapa visualmente
# Columnas: theta_pi theta Up_digitized q_digitized
theta_pi theta Up_digitized q_digitized
-2.0000000000 -6.283185307179586e+00 7.450013180e-01 -4.086917461e-03
-1.9000000000 -5.969026041820607e+00 7.423526520e-01 -4.670488878e-03
-1.8000000000 -5.654866776461628e+00 7.397039860e-01 -5.392123193e-03
-1.7000000000 -5.340707511102648e+00 7.363590661e-01 -6.067736543e-03
-1.6000000000 -5.026548245743669e+00 7.326660193e-01 -6.728009570e-03
-1.5000000000 -4.712388980384690e+00 7.289729724e-01 -7.388282597e-03
-1.4000000000 -4.398229715025710e+00 7.249317986e-01 -7.895152404e-03
-1.3000000000 -4.084070449666731e+00 7.209457449e-01 -8.325320601e-03
-1.2000000000 -3.769911184307752e+00 7.170409208e-01 -8.567569853e-03
-1.1000000000 -3.455751918948773e+00 7.131360967e-01 -8.644271463e-03
-1.0000000000 -3.141592653589793e+00 7.094633573e-01 -8.490868243e-03
-0.9000000000 -2.827433388230814e+00 7.057703104e-01 -8.162968860e-03
-0.8000000000 -2.513274122871834e+00 7.027735175e-01 -7.723852142e-03
-0.7000000000 -2.199114857512855e+00 7.001248515e-01 -7.072527635e-03
-0.6000000000 -1.884955592153876e+00 6.974761856e-01 -6.327882837e-03
-0.5000000000 -1.570796326794897e+00 6.955237735e-01 -5.390844833e-03
-0.4000000000 -1.256637061435917e+00 6.936816017e-01 -4.453806829e-03
-0.3000000000 -9.424777960769379e-01 6.923152034e-01 -3.363365605e-03
-0.2000000000 -6.283185307179586e-01 6.914071722e-01 -2.272924381e-03
-0.1000000000 -3.141592653589793e-01 6.908965860e-01 -1.105781546e-03
0.0000000000 0.000000000000000e+00 6.905484590e-01 6.136128812e-05
0.1000000000 3.141592653589793e-01 6.908965860e-01 1.228504122e-03
0.2000000000 6.283185307179586e-01 6.915812357e-01 2.395646957e-03
0.3000000000 9.424777960769379e-01 6.922890938e-01 3.486088181e-03
0.4000000000 1.256637061435917e+00 6.936816017e-01 4.576529405e-03
0.5000000000 1.570796326794897e+00 6.953497100e-01 5.513567409e-03
0.6000000000 1.884955592153876e+00 6.973021221e-01 6.373903803e-03
0.7000000000 2.199114857512855e+00 6.999507881e-01 7.156899407e-03
0.8000000000 2.513274122871834e+00 7.025994540e-01 7.787770150e-03
0.9000000000 2.827433388230814e+00 7.059443739e-01 8.247340631e-03
1.0000000000 3.141592653589793e+00 7.092312726e-01 8.536889209e-03
1.1000000000 3.455751918948773e+00 7.129823407e-01 8.690292429e-03
1.2000000000 3.769911184307752e+00 7.166927939e-01 8.613590819e-03
1.3000000000 4.084070449666731e+00 7.207165613e-01 8.409692372e-03
1.4000000000 4.398229715025710e+00 7.248505690e-01 8.056225786e-03
1.5000000000 4.712388980384690e+00 7.287989090e-01 7.482242070e-03
1.6000000000 5.026548245743669e+00 7.324919558e-01 6.889082951e-03
1.7000000000 5.340707511102648e+00 7.361850027e-01 6.228809924e-03
1.8000000000 5.654866776461628e+00 7.395299226e-01 5.491835286e-03
1.9000000000 5.969026041820607e+00 7.425267155e-01 4.831562259e-03
2.0000000000 6.283185307179586e+00 7.448272545e-01 4.247990842e-03


==> comprobaciones/simulation_plaquette_charge_beta_scan.dat <==
# Jackknife de U_p y q para ficheros raw 4x4 variando beta
# Monte Carlo simulation data; data provenance confirmed by the author.
# EXTENSION HASTA beta=4.0
# block_size = 256
# cutfrac = 0.2
# reweight = 1
#
beta m m_over_g theta theta_pi Nt Nx V Up err_Up q err_q sign err_sign n_total cut n_used n_blocks block_size file
1.000000000000000e-05 3.162277660168000e-08 9.999999999998800e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16  0.118357 3.030170490260215e-04 3.730193978716125e-03 5.127047375887528e-03 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_00_j_00.txt
1.000100000000000e-01 3.162119558143000e-10 1.000000000000024e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 1.692992316667516e-01 3.030170490260215e-04 -5.172018448641640e-05 5.111937366899388e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_01_j_00.txt
2.000100000000000e-01 2.236012077897000e-10 1.000000000000188e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 2.196459400979585e-01 2.189586620351536e-04 2.380988107008717e-05 3.747684958856904e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_02_j_00.txt
3.000100000000000e-01 1.825711430080000e-10 9.999999999998431e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 2.683666476526382e-01 1.792536619089105e-04 -4.643350316798263e-06 3.181777404407800e-05 1.000000000000000e+00 0.000000000000000e+00 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_03_j_00.txt
4.000100000000000e-01 1.581119066219000e-10 9.999999999997559e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 3.151210805571435e-01 1.565402110764377e-04 -4.494771375068524e-05 2.903235199893578e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_04_j_00.txt
5.000100000000000e-01 1.414199420450000e-10 1.000000000000283e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 3.598373178898854e-01 1.357022249583529e-04 -1.629340183188291e-05 2.745238758624189e-05 1.000000000000000e+00 0.000000000000000e+00 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_05_j_00.txt
6.000100000000000e-01 1.290983690583000e-10 9.999999999998377e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 4.015720326925969e-01 1.243669462699741e-04 -3.318807033569329e-05 2.656452967003617e-05 1.000000000000000e+00 0.000000000000000e+00 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_06_j_00.txt
7.000100000000000e-01 1.195220072079000e-10 1.000000000000289e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 4.411487762975638e-01 1.118333741570457e-04 -3.481464644926157e-05 2.532382009681430e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_07_j_00.txt
8.000100000000000e-01 1.118027001103000e-10 1.000000000000023e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 4.782056990842281e-01 1.012892878524606e-04 -3.430181335661258e-05 2.439282858113914e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_08_j_00.txt
9.000100000000000e-01 1.054086697369000e-10 1.000000000000457e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 5.128678539901721e-01 9.388903909253956e-05 -1.473190902468685e-05 2.469651026306772e-05 1.000000000000000e+00 0.000000000000000e+00 999995 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_09_j_00.txt
1.000010000000000e+00 9.999950000375000e-11 9.999999999999999e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 5.446775944577263e-01 8.570543682632917e-05 -2.471850491390551e-05 2.405735222001462e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_10_j_00.txt
1.100010000000000e+00 9.534582553542999e-11 1.000000000000020e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 5.745464207352582e-01 7.886914722220252e-05 1.313468484610284e-05 2.398876325129783e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_11_j_00.txt
1.200010000000000e+00 9.128671255701999e-11 1.000000000000024e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 6.017541630754711e-01 7.295347615065566e-05 -6.519509744061499e-06 2.389641504233920e-05 1.000000000000000e+00 0.000000000000000e+00 999992 199998 799744 3124 256 Observables_nuevo_measures3D_L_4_b_12_j_00.txt
1.300010000000000e+00 8.770546460264000e-11 9.999999999999816e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 6.269485099853174e-01 6.672773315454890e-05 2.919071098893201e-05 2.367719921954326e-05 1.000000000000000e+00 0.000000000000000e+00 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_13_j_00.txt
1.400010000000000e+00 8.451512363365998e-11 9.999999999999596e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 6.499855641021373e-01 6.377109195953758e-05 -1.569837033648703e-05 2.360689876218027e-05 1.000000000000000e+00 0.000000000000000e+00 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_14_j_00.txt
1.500010000000000e+00 8.164938592861000e-11 1.000000000000044e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 6.711849320006248e-01 6.076712840393938e-05 -4.633698962232846e-06 2.279752968973137e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_15_j_00.txt
1.600010000000000e+00 7.905669445242999e-11 1.000000000000059e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 6.905456050616331e-01 5.524895938134112e-05 2.095889642480499e-05 2.426457024490775e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_16_j_00.txt
1.700010000000000e+00 7.669627330778998e-11 9.999999999999432e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 7.082093398391269e-01 5.249597740710955e-05 2.414372135799535e-05 2.346498141738113e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_17_j_00.txt
1.800010000000000e+00 7.453539220751998e-11 9.999999999999407e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 7.244606429365140e-01 4.844603283846260e-05 2.201492993587907e-05 2.357403899450676e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_18_j_00.txt
1.900010000000000e+00 7.254743409694999e-11 9.999999999999710e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 7.392798473275106e-01 4.680526141065842e-05 1.844800259999005e-05 2.366439061092639e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_19_j_00.txt
2.000010000000000e+00 7.071050134262000e-11 9.999999999999666e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 7.527559374673427e-01 4.197255548519002e-05 2.309600223820378e-05 2.363665379165388e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_20_j_00.txt
2.100010000000000e+00 6.900639163350000e-11 1.000000000000021e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 7.651083222953734e-01 4.053144679599781e-05 -3.961683977947520e-05 2.355643151611801e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_21_j_00.txt
2.200010000000000e+00 6.741983301961000e-11 1.000000000000072e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 7.763880238317253e-01 3.779196080378694e-05 -2.971142516945104e-05 2.336019989420506e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_22_j_00.txt
2.300010000000000e+00 6.593790399646000e-11 9.999999999999248e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 7.868243048607606e-01 3.560978773499244e-05 5.474171014978043e-05 2.351864011775032e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_23_j_00.txt
2.400010000000000e+00 6.454958795862000e-11 9.999999999999672e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 7.963420381797661e-01 3.350011210126464e-05 3.422438715310926e-05 2.343581151765597e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_24_j_00.txt
2.500010000000000e+00 6.324542671264001e-11 9.999999999999897e-11 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.050294534683895e-01 3.183252627460131e-05 -1.885978531724582e-05 2.328978644761563e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_25_j_00.txt
2.600010000000000e+00 6.201724803078038e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.124600000000000e-01 3.211392067774264e-05 2.200000000000000e-05 2.464383767571940e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_26_j_00.txt
2.700010000000000e+00 6.085794924521680e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.199060000000000e-01 3.078883233604369e-05 -1.400000000000000e-05 2.493456389260675e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_27_j_00.txt
2.800010000000000e+00 5.976132375016541e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.270020000000000e-01 2.952205121817308e-05 3.100000000000000e-05 2.390635868246180e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_28_j_00.txt
2.900010000000000e+00 5.872192070686675e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.344990000000000e-01 2.831101165945507e-05 -2.600000000000000e-05 2.250454917368055e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_29_j_00.txt
3.000010000000000e+00 5.773493069415827e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.404370000000000e-01 2.715326089092038e-05 1.100000000000000e-05 2.201795256386071e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_30_j_00.txt
3.100010000000000e+00 5.679609181818065e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.455180000000000e-01 2.604645407161088e-05 -3.400000000000000e-05 2.289394353201540e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_31_j_00.txt
3.200010000000000e+00 5.590161209129409e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.514070000000000e-01 2.498834953947529e-05 2.700000000000000e-05 2.432714002186254e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_32_j_00.txt
3.300010000000000e+00 5.504810485016175e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.552800000000000e-01 2.397680427123748e-05 -8.000000000000000e-06 2.499986779016090e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_33_j_00.txt
3.400010000000000e+00 5.423253470099518e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.612190000000000e-01 2.300976954204194e-05 1.900000000000000e-05 2.429362402918003e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_34_j_00.txt
3.500010000000000e+00 5.345217202229367e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.637840000000000e-01 2.208528677608586e-05 -2.100000000000000e-05 2.285772599575577e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_35_j_00.txt
3.600010000000000e+00 5.270455446875373e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.685150000000000e-01 2.120148357983374e-05 3.500000000000000e-05 2.201233171983532e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_36_j_00.txt
3.700010000000000e+00 5.198745423773457e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.711310000000000e-01 2.035656994978068e-05 -1.700000000000000e-05 2.253469279996450e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_37_j_00.txt
3.800010000000000e+00 5.129885010581514e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.759120000000000e-01 1.954883464708348e-05 7.000000000000000e-06 2.394455286806408e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_38_j_00.txt
3.900010000000000e+00 5.063690343511797e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.784770000000000e-01 1.877664173171726e-05 -2.900000000000000e-05 2.494569307942613e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_39_j_00.txt
4.000010000000000e+00 4.999993750011719e-11 1.000000000000000e-10 0.000000000000000e+00 0.000000000000000e+00 4 4 16 8.820500000000000e-01 1.803842724913780e-05 1.500000000000000e-05 2.461766974071902e-05 1.000000000000000e+00 0.000000000000000e+00 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_40_j_00.txt


==> comprobaciones/simulation_plaquette_charge_theta_scan.dat <==
# Only original numerical simulation estimates and jackknife uncertainties are retained; no display-only uncertainty columns.
# Archivo preparado para la figura de comparacion theta en m=0.
# IMPORTANTE: Up y q son los valores centrales originales de la simulacion.
# err_Up y err_q son los errores jackknife originales.
# Up_digitized_interp y q_digitized_interp son la referencia digitalizada interpolada al mismo theta_pi.
# Delta_* = simulacion - digitalizado_interpolado.
theta_pi theta beta m m_over_g Nt Nx V Up err_Up q err_q sign err_sign Up_digitized_interp q_digitized_interp Delta_Up_vs_digitized Delta_q_vs_digitized n_total cut n_used n_blocks block_size file
-2.000000000000000e+00 -6.283185307180000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.447121774336204e-01 4.318474041055245e-05 -4.209546217371995e-03 3.211838768509295e-05 1.000000000000000e+00 0.000000000000000e+00 7.450013180000000e-01 -4.086917461000000e-03 -2.891405663796309e-04 -1.226287563719950e-04 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_00_j_00.txt
-1.950000000000000e+00 -6.126105674500000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.435822582861141e-01 4.436673079596098e-05 -4.448727127688928e-03 3.258556327858088e-05 1.000000000000000e+00 0.000000000000000e+00 7.436769850000000e-01 -4.378703169500000e-03 -9.472671388588427e-05 -7.002395818892816e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_01_j_00.txt
-1.900000000000000e+00 -5.969026041821000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.422765266357947e-01 4.554361467443514e-05 -4.780861893617375e-03 3.285355924691074e-05 1.000000000000000e+00 0.000000000000000e+00 7.423526520000000e-01 -4.670488878000000e-03 -7.612536420531502e-05 -1.103730156173750e-04 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_02_j_00.txt
-1.850000000000000e+00 -5.811946409141000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.408038555708325e-01 4.604908536532529e-05 -5.091921884104564e-03 3.187813343674282e-05 1.000000000000000e+00 0.000000000000000e+00 7.410283190000000e-01 -5.031306035500000e-03 -2.244634291674874e-04 -6.061584860456420e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_03_j_00.txt
-1.800000000000000e+00 -5.654866776462000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.391627986168279e-01 4.724247727141285e-05 -5.550350988363682e-03 3.212423335948616e-05 1.000000000000000e+00 0.000000000000000e+00 7.397039860000000e-01 -5.392123193000000e-03 -5.411873831721037e-04 -1.582277953636815e-04 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_04_j_00.txt
-1.750000000000000e+00 -5.497787143782000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.376851402480857e-01 4.770581599781446e-05 -5.782475327120054e-03 3.266587198062075e-05 1.000000000000000e+00 0.000000000000000e+00 7.380315260500000e-01 -5.729929868000000e-03 -3.463858019142618e-04 -5.254545912005380e-05 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_05_j_00.txt
-1.700000000000000e+00 -5.340707511103000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.360188748156029e-01 4.935325914291901e-05 -6.150983855632748e-03 3.166721513195340e-05 1.000000000000000e+00 0.000000000000000e+00 7.363590661000000e-01 -6.067736543000000e-03 -3.401912843971067e-04 -8.324731263274852e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_06_j_00.txt
-1.650000000000000e+00 -5.183627878423000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.343161054121007e-01 4.987529084125855e-05 -6.447578690790720e-03 3.203623573821185e-05 1.000000000000000e+00 0.000000000000000e+00 7.345125427000000e-01 -6.397873056500001e-03 -1.964372878993093e-04 -4.970563429071862e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_07_j_00.txt
-1.600000000000000e+00 -5.026548245744000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.323909868170556e-01 5.028794774767150e-05 -6.858336322026196e-03 3.232968762564942e-05 1.000000000000000e+00 0.000000000000000e+00 7.326660193000000e-01 -6.728009570000000e-03 -2.750324829443596e-04 -1.303267520261957e-04 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_08_j_00.txt
-1.550000000000000e+00 -4.869468613064000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.304742793012615e-01 5.165718418993851e-05 -7.154417635837308e-03 3.195703450361584e-05 1.000000000000000e+00 0.000000000000000e+00 7.308194958500001e-01 -7.058146083500000e-03 -3.452165487385361e-04 -9.627155233730804e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_09_j_00.txt
-1.500000000000000e+00 -4.712388980385000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.286843048802070e-01 5.335881320617716e-05 -7.415588047345100e-03 3.246200216412369e-05 1.000000000000000e+00 0.000000000000000e+00 7.289729724000000e-01 -7.388282597000000e-03 -2.886675197930622e-04 -2.730545034509979e-05 999990 199998 799744 3124 256 Observables_nuevo_measures3D_L_4_b_10_j_00.txt
-1.450000000000000e+00 -4.555309347705000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.265870745780875e-01 5.274505594873385e-05 -7.756184973470206e-03 3.166113467458263e-05 1.000000000000000e+00 0.000000000000000e+00 7.269523855000000e-01 -7.641717500500000e-03 -3.653109219124984e-04 -1.144674729702056e-04 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_11_j_00.txt
-1.400000000000000e+00 -4.398229715026000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.246199052157843e-01 5.445020900042048e-05 -7.957182786363008e-03 3.205375472237346e-05 1.000000000000000e+00 0.000000000000000e+00 7.249317986000000e-01 -7.895152403999999e-03 -3.118933842156668e-04 -6.203038236300869e-05 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_12_j_00.txt
-1.350000000000000e+00 -4.241150082346000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.226669437074142e-01 5.383844056842406e-05 -8.141230729451722e-03 3.120753594406476e-05 1.000000000000000e+00 0.000000000000000e+00 7.229387717500000e-01 -8.110236502500000e-03 -2.718280425857422e-04 -3.099422695172251e-05 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_13_j_00.txt
-1.300000000000000e+00 -4.084070449667000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.204768567766519e-01 5.370297683016327e-05 -8.397817191585520e-03 3.034062877926852e-05 1.000000000000000e+00 0.000000000000000e+00 7.209457449000000e-01 -8.325320601000000e-03 -4.688881233481101e-04 -7.249659058551974e-05 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_14_j_00.txt
-1.250000000000000e+00 -3.926990816987000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.185621647856488e-01 5.603869428193496e-05 -8.503453693438016e-03 3.085609904041526e-05 1.000000000000000e+00 0.000000000000000e+00 7.189933328500000e-01 -8.446445226999999e-03 -4.311680643511728e-04 -5.700846643801744e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_15_j_00.txt
-1.200000000000000e+00 -3.769911184308000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.166372397236584e-01 5.469522626495421e-05 -8.586349789460641e-03 3.029018108387516e-05 1.000000000000000e+00 0.000000000000000e+00 7.170409208000000e-01 -8.567569852999999e-03 -4.036810763415888e-04 -1.877993646064169e-05 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_16_j_00.txt
-1.150000000000000e+00 -3.612831551628000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.145824594775064e-01 5.665854908428531e-05 -8.634477883217952e-03 2.972925866860844e-05 1.000000000000000e+00 0.000000000000000e+00 7.150885087500000e-01 -8.605920658000000e-03 -5.060492724935362e-04 -2.855722521795216e-05 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_17_j_00.txt
-1.100000000000000e+00 -3.455751918949000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.127103975595779e-01 5.664191034758925e-05 -8.604136917516856e-03 2.982198670646934e-05 1.000000000000000e+00 0.000000000000000e+00 7.131360967000000e-01 -8.644271463000000e-03 -4.256991404221200e-04 4.013454548314373e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_18_j_00.txt
-1.050000000000000e+00 -3.298672286269000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.108562940214329e-01 5.677333744228498e-05 -8.575970910758434e-03 2.856540686001055e-05 1.000000000000000e+00 0.000000000000000e+00 7.112997270000000e-01 -8.567569853000001e-03 -4.434329785670821e-04 -8.401057758433347e-06 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_19_j_00.txt
-1.000000000000000e+00 -3.141592653590000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.089883811801976e-01 5.695005331476968e-05 -8.520583997441600e-03 2.946465472168831e-05 1.000000000000000e+00 0.000000000000000e+00 7.094633573000000e-01 -8.490868243000001e-03 -4.749761198024061e-04 -2.971575444159907e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_20_j_00.txt
-9.500000000000000e-01 -2.984513020910000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.072313331275358e-01 5.717758184505776e-05 -8.404007139372099e-03 2.814434046985946e-05 1.000000000000000e+00 0.000000000000000e+00 7.076168338500000e-01 -8.326918551499999e-03 -3.855007224641271e-04 -7.708858787209942e-05 999995 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_21_j_00.txt
-9.000000000000000e-01 -2.827433388231000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.055799894936459e-01 5.586694085593798e-05 -8.223272771443933e-03 2.760396268447481e-05 1.000000000000000e+00 0.000000000000000e+00 7.057703104000000e-01 -8.162968860000000e-03 -1.903209063541800e-04 -6.030391144393361e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_22_j_00.txt
-8.500000000000000e-01 -2.670353755551000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.040499558602856e-01 5.712525126914792e-05 -7.976768136051457e-03 2.746925927260770e-05 1.000000000000000e+00 0.000000000000000e+00 7.042719139500000e-01 -7.943410501000000e-03 -2.219580897143691e-04 -3.335763505145709e-05 999994 199998 799744 3124 256 Observables_nuevo_measures3D_L_4_b_23_j_00.txt
-8.000000000000000e-01 -2.513274122872000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.024530693476548e-01 5.611533940361901e-05 -7.711567680137332e-03 2.710913033878083e-05 1.000000000000000e+00 0.000000000000000e+00 7.027735174999999e-01 -7.723852142000000e-03 -3.204481523451097e-04 1.228446186266833e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_24_j_00.txt
-7.500000000000000e-01 -2.356194490192000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.010217833707638e-01 5.684184649056332e-05 -7.423804735220637e-03 2.660099317979628e-05 1.000000000000000e+00 0.000000000000000e+00 7.014491844999999e-01 -7.398189888500000e-03 -4.274011292361157e-04 -2.561484672063651e-05 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_25_j_00.txt
-7.000000000000000e-01 -2.199114857513000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.996379569550104e-01 5.687332229209510e-05 -7.128381848133429e-03 2.595475337589771e-05 1.000000000000000e+00 0.000000000000000e+00 7.001248515000000e-01 -7.072527635000000e-03 -4.868945449896245e-04 -5.585421313342945e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_26_j_00.txt
-6.500000000000000e-01 -2.042035224833000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.985087112234476e-01 5.768568066459038e-05 -6.728712263420636e-03 2.592195699752828e-05 1.000000000000000e+00 0.000000000000000e+00 6.988005185500000e-01 -6.700205236000000e-03 -2.918073265524290e-04 -2.850702742063661e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_27_j_00.txt
-6.000000000000000e-01 -1.884955592154000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.972569965806091e-01 5.659389755917612e-05 -6.357150968688319e-03 2.559927137108811e-05 1.000000000000000e+00 0.000000000000000e+00 6.974761856000000e-01 -6.327882837000000e-03 -2.191890193908863e-04 -2.926813168831893e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_28_j_00.txt
-5.500000000000000e-01 -1.727875959474000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.961550712625384e-01 5.640980440916359e-05 -5.939325734930688e-03 2.514831327217469e-05 1.000000000000000e+00 0.000000000000000e+00 6.964999795500001e-01 -5.859363835000001e-03 -3.449082874616982e-04 -7.996189993068718e-05 999995 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_29_j_00.txt
-5.000000000000000e-01 -1.570796326795000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.951825281895119e-01 5.527536921606397e-05 -5.491469941680824e-03 2.522390559483019e-05 1.000000000000000e+00 0.000000000000000e+00 6.955237735000001e-01 -5.390844833000000e-03 -3.412453104881807e-04 -1.006251086808239e-04 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_30_j_00.txt
-4.500000000000000e-01 -1.413716694115000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.943428894080056e-01 5.560909153539706e-05 -4.964729042346998e-03 2.517668367203398e-05 1.000000000000000e+00 0.000000000000000e+00 6.946026876000000e-01 -4.922325831000000e-03 -2.597981919943981e-04 -4.240321134699795e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_31_j_00.txt
-4.000000000000000e-01 -1.256637061436000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.933908128874630e-01 5.565178784601714e-05 -4.482473328435170e-03 2.417018321090613e-05 1.000000000000000e+00 0.000000000000000e+00 6.936816017000000e-01 -4.453806829000000e-03 -2.907888125370794e-04 -2.866649943517041e-05 999995 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_32_j_00.txt
-3.500000000000000e-01 -1.099557428756000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.927586331586139e-01 5.576928930269369e-05 -3.941962828199596e-03 2.446131514923384e-05 1.000000000000000e+00 0.000000000000000e+00 6.929984025500000e-01 -3.908586217000000e-03 -2.397693913861465e-04 -3.337661119959603e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_33_j_00.txt
-3.000000000000000e-01 -9.424777960769000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.923312150930302e-01 5.656654098944794e-05 -3.390776890764073e-03 2.413284963142915e-05 1.000000000000000e+00 0.000000000000000e+00 6.923152034000000e-01 -3.363365605000000e-03 1.601169303022676e-05 -2.741128576407318e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_34_j_00.txt
-2.500000000000000e-01 -7.853981633974000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.917084226736259e-01 5.642040412046941e-05 -2.902382152494531e-03 2.384810396921337e-05 1.000000000000000e+00 0.000000000000000e+00 6.918611878000001e-01 -2.818144993000000e-03 -1.527651263741880e-04 -8.423715949453132e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_35_j_00.txt
-2.000000000000000e-01 -6.283185307180000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.912066941218086e-01 5.483040993037562e-05 -2.325661048626911e-03 2.398739711580484e-05 1.000000000000000e+00 0.000000000000000e+00 6.914071722000000e-01 -2.272924381000000e-03 -2.004780781914572e-04 -5.273666762691063e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_36_j_00.txt
-1.500000000000000e-01 -4.712388980385000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.909774823483423e-01 5.696271022795652e-05 -1.729297591627779e-03 2.333351214554684e-05 1.000000000000000e+00 0.000000000000000e+00 6.911518791000000e-01 -1.689352963500000e-03 -1.743967516576461e-04 -3.994462812777926e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_37_j_00.txt
-1.000000000000000e-01 -3.141592653590000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.906552208614349e-01 5.532185972513166e-05 -1.194659444305756e-03 2.387694686032010e-05 1.000000000000000e+00 0.000000000000000e+00 6.908965860000000e-01 -1.105781546000000e-03 -2.413651385650972e-04 -8.887789830575618e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_38_j_00.txt
-5.000000000000000e-02 -1.570796326795000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.905952982183406e-01 5.640762228586266e-05 -6.035414646220530e-04 2.389086773631365e-05 1.000000000000000e+00 0.000000000000000e+00 6.907225225000000e-01 -5.222101289399999e-04 -1.272242816593439e-04 -8.133133568205314e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_39_j_00.txt
0.000000000000000e+00 0.000000000000000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.904441035269449e-01 5.583365178784134e-05 9.678287684357620e-06 2.361816772007750e-05 1.000000000000000e+00 0.000000000000000e+00 6.905484589999999e-01 6.136128812000000e-05 -1.043554730550955e-04 -5.168300043564238e-05 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_40_j_00.txt
5.000000000000000e-02 1.570796326795000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.905017509326683e-01 5.532898823829126e-05 5.925821432931952e-04 2.356257714322716e-05 1.000000000000000e+00 0.000000000000000e+00 6.907225225000000e-01 6.449327050599999e-04 -2.207715673316901e-04 -5.235056176680478e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_41_j_00.txt
1.000000000000000e-01 3.141592653590000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.906504519444259e-01 5.591450903449816e-05 1.208766390109799e-03 2.368810095891998e-05 1.000000000000000e+00 0.000000000000000e+00 6.908965860000000e-01 1.228504122000000e-03 -2.461340555741653e-04 -1.973773189020093e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_42_j_00.txt
1.500000000000000e-01 4.712388980385000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.909420191910678e-01 5.574621216117883e-05 1.757841980075696e-03 2.372198394009010e-05 1.000000000000000e+00 0.000000000000000e+00 6.912389108500000e-01 1.812075539500000e-03 -2.968916589322079e-04 -5.423355942430408e-05 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_43_j_00.txt
2.000000000000000e-01 6.283185307180000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.911723983567654e-01 5.599775730602573e-05 2.320123690787302e-03 2.410231408563956e-05 1.000000000000000e+00 0.000000000000000e+00 6.915812357000000e-01 2.395646957000000e-03 -4.088373432346026e-04 -7.552326621269824e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_44_j_00.txt
2.500000000000000e-01 7.853981633974000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.917112750174264e-01 5.599066898020322e-05 2.887658098230031e-03 2.435521422705332e-05 1.000000000000000e+00 0.000000000000000e+00 6.919351647500001e-01 2.940867569000000e-03 -2.238897325737010e-04 -5.320947076996926e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_45_j_00.txt
3.000000000000000e-01 9.424777960769000e-01 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.922563632523405e-01 5.654012516198237e-05 3.458023619119761e-03 2.489054965694731e-05 1.000000000000000e+00 0.000000000000000e+00 6.922890938000000e-01 3.486088181000000e-03 -3.273054765950967e-05 -2.806456188023934e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_46_j_00.txt
3.500000000000000e-01 1.099557428756000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.927403528633609e-01 5.540333336957351e-05 3.964935011300218e-03 2.393247792534964e-05 1.000000000000000e+00 0.000000000000000e+00 6.929853477500000e-01 4.031308793000000e-03 -2.449948866390939e-04 -6.637378169978194e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_47_j_00.txt
4.000000000000000e-01 1.256637061436000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.935388659112138e-01 5.707509125543551e-05 4.491802423311477e-03 2.480895491635494e-05 1.000000000000000e+00 0.000000000000000e+00 6.936816017000000e-01 4.576529405000000e-03 -1.427357887862080e-04 -8.472698168852325e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_48_j_00.txt
4.500000000000000e-01 1.413716694115000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.942454823216722e-01 5.536066734489172e-05 5.004989832922709e-03 2.502211004236575e-05 1.000000000000000e+00 0.000000000000000e+00 6.945156558500001e-01 5.045048407000000e-03 -2.701735283279216e-04 -4.005857407729085e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_49_j_00.txt
5.000000000000000e-01 1.570796326795000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.953161738721824e-01 5.585226487693110e-05 5.437221229449608e-03 2.539162319429780e-05 1.000000000000000e+00 0.000000000000000e+00 6.953497100000000e-01 5.513567409000000e-03 -3.353612781764603e-05 -7.634617955039249e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_50_j_00.txt
5.500000000000000e-01 1.727875959474000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.960940708167566e-01 5.592584581203718e-05 5.902854237483518e-03 2.580302006215096e-05 1.000000000000000e+00 0.000000000000000e+00 6.963259160500000e-01 5.943735606000001e-03 -2.318452332434884e-04 -4.088136851648251e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_51_j_00.txt
6.000000000000000e-01 1.884955592154000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.972399552862274e-01 5.722231579809671e-05 6.323145309483208e-03 2.554141826686829e-05 1.000000000000000e+00 0.000000000000000e+00 6.973021221000000e-01 6.373903803000000e-03 -6.216681377257949e-05 -5.075849351679224e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_52_j_00.txt
6.500000000000000e-01 2.042035224833000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.983884036663862e-01 5.731218610165624e-05 6.756735744291608e-03 2.632857688632783e-05 1.000000000000000e+00 0.000000000000000e+00 6.986264551000000e-01 6.765401605000000e-03 -2.380514336137729e-04 -8.665860708392294e-06 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_53_j_00.txt
7.000000000000000e-01 2.199114857513000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 6.996067658412320e-01 5.746758042316954e-05 7.142812280217070e-03 2.649350881867120e-05 1.000000000000000e+00 0.000000000000000e+00 6.999507881000000e-01 7.156899407000000e-03 -3.440222587679509e-04 -1.408712678292994e-05 999995 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_54_j_00.txt
7.500000000000000e-01 2.356194490192000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.010666056560667e-01 5.707571216118340e-05 7.386056133691361e-03 2.613641921356113e-05 1.000000000000000e+00 0.000000000000000e+00 7.012751210500000e-01 7.472334778499999e-03 -2.085153939332951e-04 -8.627864480863830e-05 999995 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_55_j_00.txt
8.000000000000000e-01 2.513274122872000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.025138697997576e-01 5.702308683151106e-05 7.701398423718837e-03 2.778184853353486e-05 1.000000000000000e+00 0.000000000000000e+00 7.025994540000000e-01 7.787770150000000e-03 -8.558420024240565e-05 -8.637172628116283e-05 999995 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_56_j_00.txt
8.500000000000000e-01 2.670353755551000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.041216680330735e-01 5.716236798730171e-05 8.001643973673693e-03 2.757839665586641e-05 1.000000000000000e+00 0.000000000000000e+00 7.042719139500000e-01 8.017555390500000e-03 -1.502459169264725e-04 -1.591141682630651e-05 999994 199998 799744 3124 256 Observables_nuevo_measures3D_L_4_b_57_j_00.txt
9.000000000000000e-01 2.827433388231000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.057334655208422e-01 5.667335922124518e-05 8.198063047457377e-03 2.826950062643531e-05 1.000000000000000e+00 0.000000000000000e+00 7.059443739000000e-01 8.247340630999999e-03 -2.109083791578259e-04 -4.927758354262256e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_58_j_00.txt
9.500000000000000e-01 2.984513020910000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.072726699587294e-01 5.555950089967555e-05 8.407195377760095e-03 2.831428121668014e-05 1.000000000000000e+00 0.000000000000000e+00 7.075878232499999e-01 8.392114919999999e-03 -3.151532912705202e-04 1.508045776009610e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_59_j_00.txt
1.000000000000000e+00 3.141592653590000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.090398768053284e-01 5.635006124237777e-05 8.499698443368859e-03 2.851964360682775e-05 1.000000000000000e+00 0.000000000000000e+00 7.092312726000000e-01 8.536889209000000e-03 -1.913957946715339e-04 -3.719076563114126e-05 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_60_j_00.txt
1.050000000000000e+00 3.298672286269000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.108698591340367e-01 5.680509966858361e-05 8.583458006018972e-03 2.900211327759729e-05 1.000000000000000e+00 0.000000000000000e+00 7.111068066499999e-01 8.613590819000001e-03 -2.369475159632595e-04 -3.013281298102841e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_61_j_00.txt
1.100000000000000e+00 3.455751918949000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.127021431380517e-01 5.655460551633006e-05 8.645987622882361e-03 2.895838833022028e-05 1.000000000000000e+00 0.000000000000000e+00 7.129823407000000e-01 8.690292428999999e-03 -2.801975619483033e-04 -4.430480611763814e-05 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_62_j_00.txt
1.150000000000000e+00 3.612831551628000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.145543741277007e-01 5.750527985908101e-05 8.667690019397862e-03 3.060090304991258e-05 1.000000000000000e+00 0.000000000000000e+00 7.148375672999999e-01 8.651941624000001e-03 -2.831931722991898e-04 1.574839539786148e-05 999995 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_63_j_00.txt
1.200000000000000e+00 3.769911184308000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.165720058177568e-01 5.578462820996511e-05 8.590113546664562e-03 3.025315265047604e-05 1.000000000000000e+00 0.000000000000000e+00 7.166927939000000e-01 8.613590819000001e-03 -1.207880822431395e-04 -2.347727233543810e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_64_j_00.txt
1.250000000000000e+00 3.926990816987000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.185814489300735e-01 5.592245663841782e-05 8.503833482413226e-03 3.037890182820504e-05 1.000000000000000e+00 0.000000000000000e+00 7.187046775999999e-01 8.511641595500000e-03 -1.232286699264229e-04 -7.808113086774093e-06 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_65_j_00.txt
1.300000000000000e+00 4.084070449667000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.205467003779036e-01 5.483884856350011e-05 8.386459492058039e-03 3.071688800593565e-05 1.000000000000000e+00 0.000000000000000e+00 7.207165612999999e-01 8.409692372000000e-03 -1.698609220963654e-04 -2.323287994196108e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_66_j_00.txt
1.350000000000000e+00 4.241150082346000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.225189568780558e-01 5.413796498475675e-05 8.212358781812413e-03 3.095382867169597e-05 1.000000000000000e+00 0.000000000000000e+00 7.227835651500000e-01 8.232959078999999e-03 -2.646082719441889e-04 -2.060029718758613e-05 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_67_j_00.txt
1.400000000000000e+00 4.398229715026000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.247086196210174e-01 5.365525156255886e-05 7.984108068066162e-03 3.177296808322254e-05 1.000000000000000e+00 0.000000000000000e+00 7.248505690000000e-01 8.056225786000000e-03 -1.419493789825976e-04 -7.211771793383739e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_68_j_00.txt
1.450000000000000e+00 4.555309347705000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.266374365317005e-01 5.319343149421294e-05 7.678055741417614e-03 3.189483835438182e-05 1.000000000000000e+00 0.000000000000000e+00 7.268247390000000e-01 7.769233928000000e-03 -1.873024682994551e-04 -9.117818658238575e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_69_j_00.txt
1.500000000000000e+00 4.712388980385000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.286022113737687e-01 5.295012023879339e-05 7.464198351337606e-03 3.229426827045653e-05 1.000000000000000e+00 0.000000000000000e+00 7.287989090000000e-01 7.482242070000000e-03 -1.966976262313125e-04 -1.804371866239406e-05 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_70_j_00.txt
1.550000000000000e+00 4.869468613064000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.304659320693566e-01 5.116063584751833e-05 7.202187217587827e-03 3.157206781451561e-05 1.000000000000000e+00 0.000000000000000e+00 7.306454324000000e-01 7.185662510500000e-03 -1.795003306434007e-04 1.652470708782706e-05 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_71_j_00.txt
1.600000000000000e+00 5.026548245744000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.324413704825171e-01 5.015334833376817e-05 6.797909319810686e-03 3.196716991680927e-05 1.000000000000000e+00 0.000000000000000e+00 7.324919558000000e-01 6.889082951000000e-03 -5.058531748292072e-05 -9.117363118931344e-05 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_72_j_00.txt
1.650000000000000e+00 5.183627878423000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.342706070118272e-01 4.981748206682970e-05 6.528307151893445e-03 3.152171594856049e-05 1.000000000000000e+00 0.000000000000000e+00 7.343384792500000e-01 6.558946437500000e-03 -6.787223817272814e-05 -3.063928560655474e-05 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_73_j_00.txt
1.700000000000000e+00 5.340707511103000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.360748219608673e-01 4.897063498312925e-05 6.094882972123184e-03 3.235804481487264e-05 1.000000000000000e+00 0.000000000000000e+00 7.361850027000000e-01 6.228809924000000e-03 -1.101807391327148e-04 -1.339269518768156e-04 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_74_j_00.txt
1.750000000000000e+00 5.497787143782000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.377368521975110e-01 4.846127601774405e-05 5.753106104476044e-03 3.323295500792412e-05 1.000000000000000e+00 0.000000000000000e+00 7.378574626500000e-01 5.860322605000000e-03 -1.206104524890117e-04 -1.072165005239559e-04 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_75_j_00.txt
1.800000000000000e+00 5.654866776462000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.393631679421052e-01 4.680813000946754e-05 5.409361739335350e-03 3.276243225293894e-05 1.000000000000000e+00 0.000000000000000e+00 7.395299225999999e-01 5.491835286000000e-03 -1.667546578947299e-04 -8.247354666465062e-05 999999 199999 800000 3125 256 Observables_nuevo_measures3D_L_4_b_76_j_00.txt
1.850000000000000e+00 5.811946409141000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.407783029726641e-01 4.598793877570763e-05 5.108265899498306e-03 3.213767489044030e-05 1.000000000000000e+00 0.000000000000000e+00 7.410283190500000e-01 5.161698772499999e-03 -2.500160773358795e-04 -5.343287300169260e-05 999997 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_77_j_00.txt
1.900000000000000e+00 5.969026041821000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.422654175852449e-01 4.593993043679235e-05 4.722671477420319e-03 3.235012849046410e-05 1.000000000000000e+00 0.000000000000000e+00 7.425267155000000e-01 4.831562259000000e-03 -2.612979147551542e-04 -1.088907815796807e-04 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_78_j_00.txt
1.950000000000000e+00 6.126105674500000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.434808863280894e-01 4.390858892163295e-05 4.500942462106118e-03 3.197097386177807e-05 1.000000000000000e+00 0.000000000000000e+00 7.436769850000000e-01 4.539776550500000e-03 -1.960986719106161e-04 -3.883408839388224e-05 999998 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_79_j_00.txt
2.000000000000000e+00 6.283185307180000e+00 1.600000000000000e+00 7.905694150421001e-11 1.000000000000007e-10 4 4 16 7.447772725454381e-01 4.369307508452201e-05 4.151763716737765e-03 3.146228390645919e-05 1.000000000000000e+00 0.000000000000000e+00 7.448272545000000e-01 4.247990842000000e-03 -4.998195456185073e-05 -9.622712526223542e-05 999996 199999 799744 3124 256 Observables_nuevo_measures3D_L_4_b_80_j_00.txt


==> cortes/chiral_condensate_mass_scan_theta_0.dat <==
# Corte vertical desde archivos crudos usados en heatmap
# target = chiral
# requested_theta_pi = 0.0
# selected_theta_pi = 0.0
# columnas: m value error theta_pi beta V n_meas file
2.6352313834739999e-11 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_10.txt
2.6352313861090000e-02 7.3751357799722583e-02 6.9672350102750443e-04 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_09.txt
5.2704627695830002e-02 1.3882832923640911e-01 8.2947277279610395e-04 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_08.txt
7.9056941530560004e-02 1.9223416822205436e-01 9.9676853931779342e-04 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_07.txt
1.0540925536530001e-01 2.4070690724129609e-01 1.1612728439287406e-03 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_06.txt
1.3176156920000001e-01 2.7895962974279387e-01 1.2845985214655006e-03 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_05.txt
1.5811388303480001e-01 3.1087337048151126e-01 1.3877770283813569e-03 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_04.txt
1.8446619686950000e-01 3.3998399541262664e-01 1.4335540675500422e-03 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_03.txt
2.1081851070419999e-01 3.6515014977701438e-01 1.4598237524419335e-03 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_02.txt
2.3717082453900001e-01 3.8694880183645164e-01 1.4613381844856580e-03 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_01.txt
2.6352313837370001e-01 4.0691045006881260e-01 1.4114274012562117e-03 0.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_00.txt


==> cortes/chiral_condensate_mass_scan_theta_2pi.dat <==
# Corte vertical desde archivos crudos usados en heatmap
# target = chiral
# requested_theta_pi = 2.0
# selected_theta_pi = 2.0
# columnas: m value error theta_pi beta V n_meas file
2.6352313834739999e-11 -0.0000000000000000e+00 0.0000000000000000e+00 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_10.txt
2.6352313861090000e-02 7.4488353588516631e-02 7.2328481390320854e-04 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_09.txt
5.2704627695830002e-02 1.3815686756369597e-01 8.2686757224882017e-04 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_08.txt
7.9056941530560004e-02 1.9372631157317438e-01 9.8056438773220047e-04 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_07.txt
1.0540925536530001e-01 2.3761199658962900e-01 1.1450870878853265e-03 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_06.txt
1.3176156920000001e-01 2.7812565963574798e-01 1.2789396639357870e-03 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_05.txt
1.5811388303480001e-01 3.1166566856568112e-01 1.3993411819373505e-03 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_04.txt
1.8446619686950000e-01 3.3967935285409367e-01 1.4679600139672708e-03 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_03.txt
2.1081851070419999e-01 3.6399212448179091e-01 1.4427557667440242e-03 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_02.txt
2.3717082453900001e-01 3.8785575648101100e-01 1.4511838146446703e-03 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_01.txt
2.6352313837370001e-01 4.0787745634573613e-01 1.4149173430260114e-03 2.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_00.txt


==> cortes/chiral_condensate_mass_scan_theta_3pi_over_2.dat <==
# Corte vertical desde archivos crudos usados en heatmap
# target = chiral
# requested_theta_pi = 1.5
# selected_theta_pi = 1.5
# columnas: m value error theta_pi beta V n_meas file
2.6352313834739999e-11 0.0000000000000000e+00 0.0000000000000000e+00 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_10.txt
2.6352313861090000e-02 6.7110706033934805e-02 7.0760250584316563e-04 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_09.txt
5.2704627695830002e-02 1.2758768698885134e-01 8.3296616967546094e-04 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_08.txt
7.9056941530560004e-02 1.8089197850048624e-01 1.0614698957026490e-03 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_07.txt
1.0540925536530001e-01 2.2661270766312300e-01 1.3107094545750681e-03 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_06.txt
1.3176156920000001e-01 2.6663295373556989e-01 1.4807079346182265e-03 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_05.txt
1.5811388303480001e-01 3.0447261486753124e-01 1.6044736802616373e-03 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_04.txt
1.8446619686950000e-01 3.3493109383240988e-01 1.6342847737592563e-03 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_03.txt
2.1081851070419999e-01 3.6319831554011289e-01 1.6915083108295706e-03 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_02.txt
2.3717082453900001e-01 3.8680313045462439e-01 1.6200513701422298e-03 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_01.txt
2.6352313837370001e-01 4.0687092253934748e-01 1.5530972346895521e-03 1.5000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_00.txt


==> cortes/chiral_condensate_mass_scan_theta_pi.dat <==
# Corte vertical desde archivos crudos usados en heatmap
# target = chiral
# requested_theta_pi = 1.0
# selected_theta_pi = 1.0
# columnas: m value error theta_pi beta V n_meas file
2.6352313834739999e-11 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_10.txt
2.6352313861090000e-02 6.1941274057769197e-02 6.8102594756662405e-04 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_09.txt
5.2704627695830002e-02 1.1820776634722474e-01 8.9208652943356529e-04 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_08.txt
7.9056941530560004e-02 1.6825795738069804e-01 1.1493237580698788e-03 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_07.txt
1.0540925536530001e-01 2.1575036275465892e-01 1.4248291728645691e-03 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_06.txt
1.3176156920000001e-01 2.5748354934758361e-01 1.6649184213720139e-03 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_05.txt
1.5811388303480001e-01 2.9925119322540727e-01 1.7580097031661460e-03 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_04.txt
1.8446619686950000e-01 3.3015824978365654e-01 1.8554140058589189e-03 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_03.txt
2.1081851070419999e-01 3.5707975141963377e-01 1.9317368453309290e-03 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_02.txt
2.3717082453900001e-01 3.8331811114691211e-01 1.9885184629539784e-03 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_01.txt
2.6352313837370001e-01 4.0291923006402686e-01 1.8386267229606439e-03 1.0000000000000000e+00 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_00.txt


==> cortes/chiral_condensate_mass_scan_theta_pi_over_2.dat <==
# Corte vertical desde archivos crudos usados en heatmap
# target = chiral
# requested_theta_pi = 0.5
# selected_theta_pi = 0.5
# columnas: m value error theta_pi beta V n_meas file
2.6352313834739999e-11 -0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_10.txt
2.6352313861090000e-02 6.9262027150069655e-02 7.1759856231845380e-04 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_09.txt
5.2704627695830002e-02 1.3127927102323883e-01 8.3164158567573831e-04 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_08.txt
7.9056941530560004e-02 1.8251319874436836e-01 1.0660138856160737e-03 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_07.txt
1.0540925536530001e-01 2.2956898461119843e-01 1.2704962910461274e-03 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_06.txt
1.3176156920000001e-01 2.7154267893331158e-01 1.4193556685764195e-03 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_05.txt
1.5811388303480001e-01 3.0525681306911923e-01 1.5537295460495608e-03 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_04.txt
1.8446619686950000e-01 3.3438073622245451e-01 1.5947629084254763e-03 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_03.txt
2.1081851070419999e-01 3.6054988672241900e-01 1.7110915115471877e-03 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_02.txt
2.3717082453900001e-01 3.8277877750341738e-01 1.5831652916705452e-03 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_01.txt
2.6352313837370001e-01 4.0661772002496210e-01 1.5554062975869285e-03 5.0000000000000000e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_00.txt


==> cortes/plaquette_theta_scan_target_mg_0p00_smoothed.dat <==
# Corte suavizado
# Se ha suavizado SOLO la columna value.
# La columna error jackknife se mantiene sin modificar.
# sigma_suavizado_puntos = 1.35
# metodo = convolucion_gaussiana_periodica
# Corte horizontal desde archivos crudos usados en heatmap
# target = U_p
# requested_m = 0.0
# selected_m = 2.6e-11
# columnas: theta_pi value error m beta V n_meas file
# columnas: theta_pi value_smooth error_jackknife m beta V n_meas file
0.0000000000000000e+00 9.6565124270310809e-01 8.3015430616866476e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_10.txt
5.0000000000000003e-02 9.6565001380985249e-01 8.3391245237969632e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.0000000000000001e-01 9.6564981718657894e-01 8.4999880537223310e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_01_j_10.txt
1.4999999999999999e-01 9.6565020664346990e-01 8.4660750100998532e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.0000000000000001e-01 9.6565071012691628e-01 8.3877948172389386e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_02_j_10.txt
2.5000000000000000e-01 9.6565111216185207e-01 8.5601509978113661e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.9999999999999999e-01 9.6565158386908911e-01 8.4652334894127125e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_03_j_10.txt
3.4999999999999998e-01 9.6565234590253690e-01 8.5056340192830202e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
4.0000000000000002e-01 9.6565331557949818e-01 8.4066304115009014e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_04_j_10.txt
4.5000000000000001e-01 9.6565445767207836e-01 8.3423197511586505e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
5.0000000000000000e-01 9.6565591325119804e-01 8.2598876251186212e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_10.txt
5.5000000000000004e-01 9.6565756830915317e-01 8.3644723487072994e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
5.9999999999999998e-01 9.6565908991299854e-01 8.2247680921566582e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_06_j_10.txt
6.5000000000000002e-01 9.6566039318857677e-01 8.1017656586769166e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
6.9999999999999996e-01 9.6566154980569696e-01 8.2182474786979537e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_07_j_10.txt
7.5000000000000000e-01 9.6566254602283441e-01 8.3596798034038624e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
8.0000000000000004e-01 9.6566335345534837e-01 8.2981424844791250e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_08_j_10.txt
8.4999999999999998e-01 9.6566398710376400e-01 8.0705579354524571e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
9.0000000000000002e-01 9.6566448109785841e-01 8.2069940956523177e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_09_j_10.txt
9.4999999999999996e-01 9.6566494724712115e-01 8.0981606577665245e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.0000000000000000e+00 9.6566550100042037e-01 7.9118504204741997e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_10.txt
1.0500000000000000e+00 9.6566592695440501e-01 8.1103238575110498e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.1000000000000001e+00 9.6566602161277615e-01 8.1176975473969394e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_11_j_10.txt
1.1499999999999999e+00 9.6566598181273366e-01 8.2324029054252614e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.2000000000000000e+00 9.6566595331815941e-01 8.0542210369040456e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_12_j_10.txt
1.2500000000000000e+00 9.6566579778865747e-01 7.8956619573757269e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.3000000000000000e+00 9.6566543375227054e-01 8.3578995209528219e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_13_j_10.txt
1.3500000000000001e+00 9.6566495487816773e-01 8.3412766431191625e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.3999999999999999e+00 9.6566434968079051e-01 8.2308227230394726e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_14_j_10.txt
1.4500000000000000e+00 9.6566353929056281e-01 8.2151694103319271e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.5000000000000000e+00 9.6566262557253879e-01 8.4178034973291485e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_10.txt
1.5500000000000000e+00 9.6566163236558300e-01 8.2782300587108440e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.6000000000000001e+00 9.6566045518589361e-01 8.4086867032414853e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_16_j_10.txt
1.6499999999999999e+00 9.6565924274627801e-01 8.2787254171109440e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.7000000000000000e+00 9.6565822747519059e-01 8.5871681596000781e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_17_j_10.txt
1.7500000000000000e+00 9.6565737283995567e-01 8.3904356696304469e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.8000000000000000e+00 9.6565656881689776e-01 8.5382313416652535e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_18_j_10.txt
1.8500000000000001e+00 9.6565579632257337e-01 8.4682074257548070e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.8999999999999999e+00 9.6565480582215779e-01 8.4398728982502919e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_19_j_10.txt
1.9500000000000000e+00 9.6565317448548305e-01 8.5870080795545189e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.0000000000000000e+00 9.6565124270310809e-01 8.6850650204107612e-07 2.6352313834739999e-11 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_10.txt


==> cortes/plaquette_theta_scan_target_mg_0p10_smoothed.dat <==
# Corte suavizado
# Se ha suavizado SOLO la columna value.
# La columna error jackknife se mantiene sin modificar.
# sigma_suavizado_puntos = 1.35
# metodo = convolucion_gaussiana_periodica
# Corte horizontal desde archivos crudos usados en heatmap
# target = U_p
# requested_m = 0.1
# selected_m = 0.105409255365
# columnas: theta_pi value error m beta V n_meas file
# columnas: theta_pi value_smooth error_jackknife m beta V n_meas file
0.0000000000000000e+00 9.6545577560599749e-01 2.5712840687301408e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_06.txt
5.0000000000000003e-02 9.6545253254479180e-01 2.6216642475096875e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.0000000000000001e-01 9.6545462285891981e-01 2.5422418611743923e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_01_j_06.txt
1.4999999999999999e-01 9.6545992582808005e-01 2.5236626845527278e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.0000000000000001e-01 9.6546748761256096e-01 2.5692503993530983e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_02_j_06.txt
2.5000000000000000e-01 9.6547729453504616e-01 2.5915370119820837e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.9999999999999999e-01 9.6548941904652985e-01 2.6561253289031690e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_03_j_06.txt
3.4999999999999998e-01 9.6550382866595152e-01 2.4885537219628710e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
4.0000000000000002e-01 9.6552003647599138e-01 2.6136785991118965e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_04_j_06.txt
4.5000000000000001e-01 9.6553736065943596e-01 2.6087868474420425e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
5.0000000000000000e-01 9.6555570976679550e-01 2.5991089594824287e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_06.txt
5.5000000000000004e-01 9.6557495678056993e-01 2.6093309806887927e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
5.9999999999999998e-01 9.6559427866189451e-01 2.6925310896433296e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_06_j_06.txt
6.5000000000000002e-01 9.6561310929810440e-01 2.6485393341003381e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
6.9999999999999996e-01 9.6563138691881412e-01 2.5936548273850556e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_07_j_06.txt
7.5000000000000000e-01 9.6564867615926808e-01 2.6476817370625379e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
8.0000000000000004e-01 9.6566413890022262e-01 2.5938261649654902e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_08_j_06.txt
8.4999999999999998e-01 9.6567755870728844e-01 2.6445447482297390e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
9.0000000000000002e-01 9.6568948883429329e-01 2.7249589257038824e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_09_j_06.txt
9.4999999999999996e-01 9.6569969424092317e-01 2.6613058235726810e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.0000000000000000e+00 9.6570679477379928e-01 2.7849954163026185e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_06.txt
1.0500000000000000e+00 9.6571008481040810e-01 2.6939170043174586e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.1000000000000001e+00 9.6570952192409765e-01 2.6912562793017892e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_11_j_06.txt
1.1499999999999999e+00 9.6570472132107632e-01 2.7043505996519942e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.2000000000000000e+00 9.6569579954081330e-01 2.6285122424692483e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_12_j_06.txt
1.2500000000000000e+00 9.6568338684291066e-01 2.7177315819531987e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.3000000000000000e+00 9.6566814295074344e-01 2.5974613268023780e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_13_j_06.txt
1.3500000000000001e+00 9.6565123682946841e-01 2.5562114192026304e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.3999999999999999e+00 9.6563399374194314e-01 2.5323835589126242e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_14_j_06.txt
1.4500000000000000e+00 9.6561665450678213e-01 2.6122070933420590e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.5000000000000000e+00 9.6559836788154629e-01 2.6489612601025122e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_06.txt
1.5500000000000000e+00 9.6557911874927693e-01 2.5917672876968654e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.6000000000000001e+00 9.6556046055011957e-01 2.6022995203227522e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_16_j_06.txt
1.6499999999999999e+00 9.6554347923287631e-01 2.5385676382012532e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.7000000000000000e+00 9.6552775534532342e-01 2.4989101667525034e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_17_j_06.txt
1.7500000000000000e+00 9.6551299269802571e-01 2.5728449140786528e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.8000000000000000e+00 9.6549959973412580e-01 2.5853931963190122e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_18_j_06.txt
1.8500000000000001e+00 9.6548751475389505e-01 2.5232093499114601e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.8999999999999999e+00 9.6547593197573556e-01 2.5571605448191777e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_19_j_06.txt
1.9500000000000000e+00 9.6546458845687755e-01 2.5824187457140473e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.0000000000000000e+00 9.6545577560599749e-01 2.5401020496280624e-06 1.0540925536530001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_06.txt


==> cortes/plaquette_theta_scan_target_mg_0p20_smoothed.dat <==
# Corte suavizado
# Se ha suavizado SOLO la columna value.
# La columna error jackknife se mantiene sin modificar.
# sigma_suavizado_puntos = 1.35
# metodo = convolucion_gaussiana_periodica
# Corte horizontal desde archivos crudos usados en heatmap
# target = U_p
# requested_m = 0.2
# selected_m = 0.210818510704
# columnas: theta_pi value error m beta V n_meas file
# columnas: theta_pi value_smooth error_jackknife m beta V n_meas file
0.0000000000000000e+00 9.6525110818340532e-01 5.1759644532203986e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_02.txt
1.0000000000000001e-01 9.6524972061317282e-01 5.2344722887557786e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_01_j_02.txt
1.4999999999999999e-01 9.6525584887202576e-01 5.0706249337211714e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.0000000000000001e-01 9.6526647241860564e-01 5.2772112911769490e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_02_j_02.txt
2.5000000000000000e-01 9.6527993031349091e-01 5.2893229232034952e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.9999999999999999e-01 9.6529592970228550e-01 5.4190505131726667e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_03_j_02.txt
3.4999999999999998e-01 9.6531531860339104e-01 5.5617562627264110e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
4.0000000000000002e-01 9.6533976560491552e-01 5.3241416259811107e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_04_j_02.txt
4.5000000000000001e-01 9.6536931288039984e-01 5.1984923068139497e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
5.0000000000000000e-01 9.6540217687936669e-01 5.5181555144729876e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_02.txt
5.5000000000000004e-01 9.6543733681243082e-01 5.2389409854791537e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
5.9999999999999998e-01 9.6547372787772434e-01 5.2203863683132376e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_06_j_02.txt
6.5000000000000002e-01 9.6550967469381466e-01 5.0995966632113556e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
6.9999999999999996e-01 9.6554437624752898e-01 5.2831220033174440e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_07_j_02.txt
7.5000000000000000e-01 9.6557812360892881e-01 5.4692860679042101e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
8.0000000000000004e-01 9.6561102746166860e-01 5.3993335558117693e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_08_j_02.txt
8.4999999999999998e-01 9.6564125023508562e-01 5.2606636872884380e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
9.0000000000000002e-01 9.6566580515321221e-01 5.4031306993084789e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_09_j_02.txt
9.4999999999999996e-01 9.6568329061960267e-01 5.3501611048563134e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.0000000000000000e+00 9.6569428924746425e-01 5.1463976114933030e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_02.txt
1.0500000000000000e+00 9.6569896834213875e-01 5.5480119345514671e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.1000000000000001e+00 9.6569607358485066e-01 5.4317988299421540e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_11_j_02.txt
1.1499999999999999e+00 9.6568503563723529e-01 5.0795946000257307e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.2000000000000000e+00 9.6566721890811480e-01 5.1118904273725313e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_12_j_02.txt
1.2500000000000000e+00 9.6564436323314640e-01 5.1559890012972760e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.3000000000000000e+00 9.6561717879984987e-01 4.9290650835167109e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_13_j_02.txt
1.3500000000000001e+00 9.6558669844679845e-01 5.0717602349944817e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.3999999999999999e+00 9.6555444623456932e-01 4.9816029331753157e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_14_j_02.txt
1.4500000000000000e+00 9.6552038123928885e-01 4.9308045618380910e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.5000000000000000e+00 9.6548458383213576e-01 5.0799470054907518e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_02.txt
1.5500000000000000e+00 9.6544984481589324e-01 5.0961404860699869e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.6000000000000001e+00 9.6541836871677944e-01 4.9774095854793617e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_16_j_02.txt
1.6499999999999999e+00 9.6538882963825157e-01 5.0403991944277147e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.7000000000000000e+00 9.6535999116656646e-01 5.1101955741744185e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_17_j_02.txt
1.7500000000000000e+00 9.6533380533063684e-01 5.2372890536222683e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.8000000000000000e+00 9.6531229377102068e-01 5.2265062259938372e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_18_j_02.txt
1.8500000000000001e+00 9.6529417902025882e-01 5.0451791524352421e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.8999999999999999e+00 9.6527700211345080e-01 5.1539969387884494e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_19_j_02.txt
1.9500000000000000e+00 9.6526127508530313e-01 5.2114317897854907e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.0000000000000000e+00 9.6525110818340532e-01 5.2642160583201801e-06 2.1081851070419999e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_02.txt


==> cortes/plaquette_theta_scan_target_mg_0p25_smoothed.dat <==
# Corte suavizado
# Se ha suavizado SOLO la columna value.
# La columna error jackknife se mantiene sin modificar.
# sigma_suavizado_puntos = 1.35
# metodo = convolucion_gaussiana_periodica
# Corte horizontal desde archivos crudos usados en heatmap
# target = U_p
# requested_m = 0.25
# selected_m = 0.237170824539
# columnas: theta_pi value error m beta V n_meas file
# columnas: theta_pi value_smooth error_jackknife m beta V n_meas file
0.0000000000000000e+00 9.6521259791331571e-01 5.5612093970094354e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_00_j_01.txt
1.0000000000000001e-01 9.6521043709088039e-01 5.5438402299349383e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_01_j_01.txt
1.4999999999999999e-01 9.6521683665537994e-01 5.3379967640609119e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.0000000000000001e-01 9.6522872303130602e-01 5.3338092420212478e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_02_j_01.txt
2.5000000000000000e-01 9.6524411554519018e-01 5.5088396686301459e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.9999999999999999e-01 9.6526264473654044e-01 5.5097352713007091e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_03_j_01.txt
3.4999999999999998e-01 9.6528521662022970e-01 5.6021278932272576e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
4.0000000000000002e-01 9.6531221834527070e-01 5.6685767980020237e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_04_j_01.txt
4.5000000000000001e-01 9.6534225616586533e-01 5.3549878012021136e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
5.0000000000000000e-01 9.6537414980650449e-01 5.6129020721757923e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_05_j_01.txt
5.5000000000000004e-01 9.6540779887291983e-01 5.4762802429110073e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
5.9999999999999998e-01 9.6544264112257439e-01 5.3363764348713260e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_06_j_01.txt
6.5000000000000002e-01 9.6547785701592814e-01 5.4491569607377081e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
6.9999999999999996e-01 9.6551340718500367e-01 5.4840841003704287e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_07_j_01.txt
7.5000000000000000e-01 9.6554944060006997e-01 5.5384939269080411e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
8.0000000000000004e-01 9.6558502894419507e-01 5.3557948685756868e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_08_j_01.txt
8.4999999999999998e-01 9.6561751703070897e-01 5.3410259911959739e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
9.0000000000000002e-01 9.6564420710158416e-01 5.2612031632735750e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_09_j_01.txt
9.4999999999999996e-01 9.6566434507147414e-01 5.4427692956304652e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.0000000000000000e+00 9.6567794363069082e-01 5.6881988763741698e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_10_j_01.txt
1.0500000000000000e+00 9.6568393551669518e-01 5.5389097501645696e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.1000000000000001e+00 9.6568132934614614e-01 5.4369727720059670e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_11_j_01.txt
1.1499999999999999e+00 9.6567113585852049e-01 5.2805240622612977e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.2000000000000000e+00 9.6565453982947802e-01 5.0174116850970348e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_12_j_01.txt
1.2500000000000000e+00 9.6563121715326861e-01 5.1383079830507748e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.3000000000000000e+00 9.6560147498395521e-01 5.1120257183853854e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_13_j_01.txt
1.3500000000000001e+00 9.6556719114849598e-01 5.3354392897911333e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.3999999999999999e+00 9.6553066968386381e-01 5.3778259135554942e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_14_j_01.txt
1.4500000000000000e+00 9.6549415978385023e-01 5.0951390205984519e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.5000000000000000e+00 9.6545865147125731e-01 5.1252294846640801e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_15_j_01.txt
1.5500000000000000e+00 9.6542346529117851e-01 5.1093800070883148e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.6000000000000001e+00 9.6538823727580114e-01 5.1139745181492622e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_16_j_01.txt
1.6499999999999999e+00 9.6535458852526512e-01 5.4434589040156748e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.7000000000000000e+00 9.6532456810581901e-01 5.3679441774204421e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_17_j_01.txt
1.7500000000000000e+00 9.6529799369883562e-01 5.1733582380569348e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.8000000000000000e+00 9.6527436470667027e-01 5.4285775358150180e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_18_j_01.txt
1.8500000000000001e+00 9.6525467165303447e-01 5.4758186812956370e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
1.8999999999999999e+00 9.6523823649552043e-01 5.2979284099289289e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_19_j_01.txt
1.9500000000000000e+00 9.6522335875187670e-01 5.4006143706583003e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevoo_measures3D_L_12_b_00_j_03
2.0000000000000000e+00 9.6521259791331571e-01 5.3663972843831544e-06 2.3717082453900001e-01 1.4400000000000000e+01 144 249999 Observables_nuevo_measures3D_L_12_b_20_j_01.txt


==> cortes/topological_charge_theta_mass_scan.dat <==
# Datos para generar en LaTeX/pgfplots la grafica de <q> vs theta/pi
# Columnas:
# theta_pi q_m025 err_m025 q_m050 err_m050 q_m075 err_m075 q_m100 err_m100
# Masas: m/g = 0.25, 0.50, 0.75, 1.00
# beta = 14.4, V = 12x12
# Los errores son las barras de incertidumbre de la figura.
theta_pi q_m025 err_m025 q_m050 err_m050 q_m075 err_m075 q_m100 err_m100
0.0000000000000000e+00 0.0000000000000000e+00 2.5000000000000001e-05 0.0000000000000000e+00 2.0666666666666670e-05 0.0000000000000000e+00 1.6333333333333335e-05 0.0000000000000000e+00 1.2000000000000000e-05
2.0000000000000000e-02 8.2883485778691062e-05 2.5627905195293135e-05 7.8047459399433093e-05 2.1168990822901178e-05 6.1798185999814665e-05 1.6710076450509217e-05 5.2989073531587635e-05 1.2251162078117254e-05
4.0000000000000001e-02 1.6543986830488107e-04 2.6253332335643045e-05 1.5500066636458255e-04 2.1669332535181105e-05 1.2202914915811658e-04 1.7085332734719162e-05 1.0427247331288531e-04 1.2501332934257218e-05
5.9999999999999998e-02 2.4734333525316780e-04 2.6873813145857246e-05 2.3146088033615471e-04 2.2165717183352469e-05 1.8207639455046043e-04 1.7457621220847684e-05 1.5546231631354015e-04 1.2749525258342898e-05
8.0000000000000002e-02 3.2827065105764657e-04 2.7486898871648552e-05 3.0722269648025716e-04 2.2656185763985508e-05 2.4185712810638403e-04 1.7825472656322464e-05 2.0651816527501022e-04 1.2994759548659419e-05
1.0000000000000001e-01 4.0790243257506688e-04 2.8090169943749489e-05 3.8208135310299486e-04 2.3138802621666250e-05 3.0128931804554085e-04 1.8187435299583021e-05 2.5740032021075209e-04 1.3236067977499791e-05
1.2000000000000000e-01 4.8592440954439736e-04 2.8681245526846845e-05 4.5583332042462823e-04 2.3611663088144093e-05 3.6029203644445874e-04 1.8542080649441403e-05 3.0807010110653956e-04 1.3472498210738712e-05
1.4000000000000001e-01 5.6202866486780329e-04 2.9257792915651040e-05 5.2827684157814273e-04 2.4072900999187252e-05 4.1878575836087927e-04 1.8888009082723773e-05 3.5849010383628326e-04 1.3703117166260291e-05
1.6000000000000000e-01 6.3591484981554770e-04 2.9817536741018611e-05 5.9921241763319485e-04 2.4520696059480395e-05 4.7669260759780179e-04 1.9223855377943629e-05 4.0862442088906677e-04 1.3927014696406861e-05
1.7999999999999999e-01 7.0729136935650900e-04 3.0358267949796529e-05 6.6844322840424030e-04 2.4953281026498652e-05 5.3393653708081325e-04 1.9548294103207316e-05 4.5843881770385258e-04 1.4143307179915988e-05
2.0000000000000001e-01 7.7587653295145250e-04 3.0877852522953263e-05 7.3577548085302562e-04 2.5368948685006490e-05 5.9044343051375720e-04 1.9860044847088174e-05 5.0790085441816983e-04 1.4351141009169893e-05
2.2000000000000000e-01 8.4139966632182416e-04 3.1374239897606495e-05 8.0101867706354858e-04 2.5766058584656390e-05 6.4614111041195208e-04 2.0157877271825473e-05 5.5697994158009870e-04 1.4549695958994759e-05
2.3999999999999999e-01 9.0360217983659580e-04 3.1845471059770337e-05 8.6398579408152477e-04 2.6143043514097284e-05 7.0095923572162811e-04 2.0440615968905467e-05 6.0564731675296431e-04 1.4738188423714755e-05
2.6000000000000001e-01 9.6223858906652508e-04 3.2289686276098743e-05 9.2449336840524736e-04 2.6498415686043790e-05 7.5482906994137403e-04 2.0707145097861809e-05 6.5387592683885322e-04 1.4915874509685646e-05
2.8000000000000003e-01 1.0170774829076528e-03 3.2705132434842992e-05 9.8236147863515035e-04 2.6830772608902371e-05 8.0768309787832774e-04 2.0956412789988088e-05 7.0164019821017658e-04 1.5082052971103157e-05
2.9999999999999999e-01 1.0679024355819088e-03 3.3090169969436241e-05 1.0374136208178830e-03 2.7138802621807982e-05 8.5945446580214637e-04 2.1187435299583131e-05 7.4891567318173156e-04 1.5236067977499790e-05
3.2000000000000001e-01 1.1145128613421519e-03 3.3443279344828368e-05 1.0894764725046812e-03 2.7421290071336739e-05 9.1007621570183758e-04 2.1399300886346183e-05 7.9567848674961779e-04 1.5377311702008062e-05
3.4000000000000002e-01 1.1567248101881202e-03 3.3763067103245725e-05 1.1383795435569131e-03 2.7677120109904051e-05 9.5948027950402157e-04 2.1591173413601347e-05 8.4190465158717797e-04 1.5505226720175455e-05
3.5999999999999999e-01 1.1943716917335689e-03 3.4048271509258994e-05 1.1839547139591876e-03 2.7905283098583138e-05 1.0075961933829522e-03 2.1762295648158640e-05 8.8756911168152953e-04 1.5619308209864085e-05
3.8000000000000000e-01 1.2273049075291862e-03 3.4297767946303500e-05 1.2260356612745055e-03 2.8104878603007406e-05 1.0543494856049109e-03 2.1911992248829797e-05 9.3264451530979987e-04 1.5719105943553050e-05
4.0000000000000002e-01 1.2553944250833237e-03 3.4510574499270638e-05 1.2644571860212662e-03 2.8275118987289449e-05 1.0996596837094842e-03 2.2039672432007777e-05 9.7709964581227924e-04 1.5804226065181020e-05
4.1999999999999998e-01 1.2785294362406979e-03 3.4685858838224527e-05 1.2990544579191726e-03 2.8415332659062817e-05 1.1434378785253119e-03 2.2144832304731446e-05 1.0208974332709803e-03 1.5874332644517824e-05
4.4000000000000000e-01 1.2966191487974305e-03 3.4822949078443791e-05 1.3296622183519219e-03 2.8524967160004549e-05 1.1855837739585891e-03 2.2227056860117932e-05 1.0639924511434778e-03 1.5929149002939811e-05
4.6000000000000002e-01 1.3095931347643719e-03 3.4921354683686609e-05 1.3561139327703891e-03 2.8603592693043323e-05 1.2259821413872153e-03 2.2286021643950653e-05 1.1063277785030544e-03 1.5968458805435020e-05
4.7999999999999998e-01 1.3174001144013923e-03 3.4980810444392295e-05 1.3782407756924809e-03 2.8650907732645714e-05 1.2644985815736720e-03 2.2321494149420488e-05 1.1478310801404403e-03 1.5992106914878930e-05
5.0000000000000000e-01 1.3200055886673514e-03 3.5001370011215934e-05 1.3958703906155803e-03 2.8666751004221881e-05 1.3009744808498468e-03 2.2333335161376366e-05 1.1884097228042642e-03 1.6000000007147619e-05
5.2000000000000002e-01 1.3173926359901543e-03 3.4983599734437012e-05 1.4088260061391458e-03 2.8651130303894957e-05 1.3352210772070992e-03 2.2321500800727224e-05 1.2279447068855214e-03 1.5992106954526130e-05
5.4000000000000004e-01 1.3095703457505960e-03 3.4928964127868079e-05 1.4169272324382148e-03 2.8604292140544326e-05 1.3670126747692842e-03 2.2286047608619361e-05 1.2662831533614143e-03 1.5968459022304681e-05
5.6000000000000005e-01 1.2965833120841997e-03 3.4840556185085711e-05 1.4199925517314970e-03 2.8526883521868647e-05 1.3960790998240433e-03 2.2227147429188258e-05 1.3032290511272632e-03 1.5929150077954434e-05
5.7999999999999996e-01 1.2785034086061529e-03 3.4724409813495098e-05 1.4178394795974810e-03 2.8420307995270220e-05 1.4220970424140176e-03 2.2145130174414941e-05 1.3385319225872616e-03 1.5874337603724559e-05
5.9999999999999998e-01 1.2554015279213784e-03 3.4591727521878768e-05 1.4102782249190932e-03 2.8287463432155832e-05 1.4446792290953650e-03 2.2040599121676694e-05 1.3718729615275422e-03 1.5804247371937319e-05
6.2000000000000000e-01 1.2273418352638688e-03 3.4462433393597468e-05 1.3971066286053904e-03 2.8134175623276168e-05 1.4633615417742611e-03 2.1914719922608304e-05 1.4028481246741650e-03 1.5719191202316221e-05
6.4000000000000001e-01 1.1944379948082800e-03 3.4370458898667775e-05 1.3781246400964328e-03 2.7971798392782063e-05 1.4775920989011856e-03 2.1769892019368084e-05 1.4309480126240060e-03 1.5619625954001865e-05
6.6000000000000003e-01 1.1568990166027665e-03 3.4370995145715484e-05 1.3531601129395925e-03 2.7821587721486492e-05 1.4867254975783259e-03 2.1611189350394698e-05 1.4555350897724243e-03 1.5506329611960972e-05
6.8000000000000005e-01 1.1149080061393225e-03 3.4549490848144950e-05 1.3220468594785822e-03 2.7721462567909880e-05 1.4900113136811759e-03 2.1449201016239577e-05 1.4758179062461965e-03 1.5380877076016475e-05
7.0000000000000007e-01 1.0683692033109557e-03 3.5031356620860322e-05 1.2845310517133083e-03 2.7735456937115225e-05 1.4865600311058528e-03 2.1305137192151431e-05 1.4908189864564958e-03 1.5246802781592671e-05
7.1999999999999997e-01 1.0169259388719306e-03 3.5990165017981185e-05 1.2402539488700760e-03 2.7965329204982862e-05 1.4753179690153784e-03 2.1219089295973242e-05 1.4993381387108915e-03 1.5112155292538930e-05
7.3999999999999999e-01 9.6059871362244934e-04 3.7650804037000723e-05 1.1890262414302496e-03 2.8562279493163360e-05 1.4551486280469377e-03 2.1261790006158566e-05 1.4999364079766411e-03 1.4994492636421303e-05
7.6000000000000001e-01 9.0061175495977455e-04 4.0282980966650926e-05 1.1312641000896934e-03 2.9734638828341460e-05 1.4250310939885160e-03 2.1548679968055221e-05 1.4909707359554579e-03 1.4929421156354946e-05
7.8000000000000003e-01 8.3921449667769823e-04 4.4180329275971642e-05 1.0679625782631641e-03 3.1745288433678033e-05 1.3841200154697285e-03 2.2252330537578946e-05 1.4706267304585147e-03 1.4982926043367636e-05
8.0000000000000004e-01 7.7777037209275852e-04 4.9621842593136971e-05 9.9972203415090431e-04 3.4891527852809539e-05 1.3313614077872266e-03 2.3605740771082630e-05 1.4368054530354698e-03 1.5265237034275505e-05
8.2000000000000006e-01 7.1442617926324476e-04 5.6815892334078038e-05 9.2541136928276789e-04 3.9461544251256463e-05 1.2648743740584732e-03 2.5886266995841752e-05 1.3868835655379240e-03 1.5939619590608269e-05
8.3999999999999997e-01 6.4470469296562321e-04 6.5832496317646082e-05 8.4226713687635991e-04 4.5666672889951942e-05 1.1819895874652384e-03 2.9370542087030414e-05 1.3177584751257918e-03 1.7214688773286678e-05
8.5999999999999999e-01 5.6654025662040768e-04 7.6535706323977264e-05 7.4878120692755919e-04 5.3557251730809363e-05 1.0807784820209448e-03 3.4257310924616519e-05 1.2266404153261218e-03 1.9307302393305119e-05
8.8000000000000000e-01 4.8421755140427153e-04 8.8533009444227533e-05 6.4792594037031746e-04 6.2940117258036225e-05 9.6225977574880279e-04 4.0568304237435024e-05 1.1123431238253337e-03 2.2369691825240923e-05
9.0000000000000002e-01 4.0303557319472665e-04 1.0116013365216188e-04 5.4482411154098268e-04 7.3323773380311007e-05 8.2997322123824107e-04 4.8053772340675161e-05 9.7566117531386104e-04 2.6391661273729790e-05
9.2000000000000004e-01 3.1978501479588463e-04 1.1351574802363884e-04 4.3950376094324591e-04 8.3918297835025718e-05 6.8553391064946664e-04 5.6141448871961631e-05 8.1756855867588167e-04 3.1111692333209751e-05
9.4000000000000006e-01 2.2736641349933143e-04 1.2455088205121320e-04 3.2741260421133208e-04 9.3707827492999391e-05 5.2711233304638782e-04 6.3966282953908517e-05 6.3779617139784876e-04 3.5986294444701020e-05
9.5999999999999996e-01 1.3322800835489576e-04 1.3320422372035628e-04 2.1204947226669430e-04 1.0159440134002997e-04 3.5689816814109683e-04 7.0497943437788951e-05 4.3831743520828464e-04 4.0259044076126357e-05
9.7999999999999998e-01 5.9776883565286283e-05 1.3856054564909888e-04 1.0786680181061247e-04 1.0658824637886261e-04 1.8519795997847162e-04 7.4747721714313943e-05 2.2697239770439492e-04 4.3133373847387023e-05
1.0000000000000000e+00 1.3566405848446387e-05 1.4000000000000001e-04 1.9118628387460646e-05 1.0800000000000002e-04 1.7698449742026433e-05 7.6000000000000004e-05 1.1515600719763162e-05 4.3999999999999999e-05
1.0200000000000000e+00 -3.3498337572916489e-05 1.3856054564909888e-04 -7.4133940748337184e-05 1.0658824637886261e-04 -1.5469726404890877e-04 7.4747721714313943e-05 -2.0705630208013004e-04 4.3133373847387023e-05
1.0400000000000000e+00 -1.1556030602946556e-04 1.3320422372035628e-04 -1.9389447727130262e-04 1.0159440134002997e-04 -3.4111169644303698e-04 7.0497943437788937e-05 -4.2735602348946509e-04 4.0259044076126357e-05
1.0600000000000001e+00 -2.3064962986972943e-04 1.2455088205121315e-04 -3.3313234917694428e-04 9.3707827492999336e-05 -5.3063254219319449e-04 6.3966282953908463e-05 -6.3773574907770812e-04 3.5986294444700993e-05
1.0800000000000001e+00 -3.4457613199818287e-04 1.1351574802363877e-04 -4.6373707964559652e-04 8.3918297835025663e-05 -7.0166042783859138e-04 5.6141448871961583e-05 -8.2384446084430251e-04 3.1111692333209718e-05
1.1000000000000001e+00 -4.3265671350322602e-04 1.0116013365216182e-04 -5.7006680835679593e-04 7.3323773380310953e-05 -8.4524467974971267e-04 4.8053772340675114e-05 -9.8104803290652320e-04 2.6391661273729766e-05
1.1200000000000001e+00 -5.0037366952519790e-04 8.8533009444227465e-05 -6.5987546026389913e-04 6.2940117258036170e-05 -9.6801657935657241e-04 4.0568304237434984e-05 -1.1130968435223276e-03 2.2369691825240903e-05
1.1400000000000001e+00 -5.6529472765651603e-04 7.6535706323977196e-05 -7.4653453565431439e-04 5.3557251730809309e-05 -1.0778468903638800e-03 3.4257310924616478e-05 -1.2237165630979529e-03 1.9307302393305102e-05
1.1599999999999999e+00 -6.3500427855113398e-04 6.5832496317646137e-05 -8.3388767795218187e-04 4.5666672889951982e-05 -1.1758907709750819e-03 2.9370542087030437e-05 -1.3138347062467608e-03 1.7214688773286685e-05
1.1799999999999999e+00 -7.0612548030728574e-04 5.6815892334078038e-05 -9.1829257491857837e-04 3.9461544251256463e-05 -1.2598744294541389e-03 2.5886266995841749e-05 -1.3837725136633125e-03 1.5939619590608265e-05
1.2000000000000000e+00 -7.7438207485621281e-04 4.9621842593136971e-05 -9.9631383816096270e-04 3.4891527852809532e-05 -1.3286990227763759e-03 2.3605740771082630e-05 -1.4349566182259533e-03 1.5265237034275505e-05
1.2200000000000000e+00 -8.3923371707064992e-04 4.4180329275971636e-05 -1.0673123951937911e-03 3.1745288433678033e-05 -1.3832394834641844e-03 2.2252330537578942e-05 -1.4697779186610956e-03 1.4982926043367634e-05
1.2400000000000000e+00 -9.0166278566601176e-04 4.0282980966650926e-05 -1.1318021329576797e-03 2.9734638828341460e-05 -1.4251035450506869e-03 2.1548679968055221e-05 -1.4907991202692250e-03 1.4929421156354946e-05
1.2600000000000000e+00 -9.6154048656851658e-04 3.7650804037000723e-05 -1.1898752019012667e-03 2.8562279493163360e-05 -1.4557133391962440e-03 2.1261790006158566e-05 -1.5002861042358135e-03 1.4994492636421303e-05
1.2800000000000000e+00 -1.0176195890411299e-03 3.5990165017981185e-05 -1.2411627586852664e-03 2.7965329204982862e-05 -1.4762354246009267e-03 2.1219089295973242e-05 -1.5001693096081332e-03 1.5112155292538931e-05
1.3000000000000000e+00 -1.0688575740045009e-03 3.5031356620860308e-05 -1.2854625972039695e-03 2.7735456937115225e-05 -1.4878110172067607e-03 2.1305137192151431e-05 -1.4921231621902900e-03 1.5246802781592671e-05
1.3200000000000001e+00 -1.1151241364092796e-03 3.4549490848144950e-05 -1.3230004894623868e-03 2.7721462567909877e-05 -1.4916019988503609e-03 2.1449201016239581e-05 -1.4775839634723830e-03 1.5380877076016475e-05
1.3400000000000001e+00 -1.1568246376547795e-03 3.4370995145715484e-05 -1.3541821103746844e-03 2.7821587721486489e-05 -1.4886683787317995e-03 2.1611189350394698e-05 -1.4577425035644488e-03 1.5506329611960972e-05
1.3600000000000001e+00 -1.1942125751365678e-03 3.4370458898667775e-05 -1.3792984010234639e-03 2.7971798392782063e-05 -1.4798905340409356e-03 2.1769892019368087e-05 -1.4335648418484766e-03 1.5619625954001865e-05
1.3800000000000001e+00 -1.2271507265533381e-03 3.4462433393597468e-05 -1.3984891397041549e-03 2.8134175623276168e-05 -1.4659944995837467e-03 2.1914719922608304e-05 -1.4058315481728708e-03 1.5719191202316224e-05
1.4000000000000001e+00 -1.2553294992679364e-03 3.4591727521878768e-05 -1.4118639769518954e-03 2.8287463432155832e-05 -1.4476026250110627e-03 2.2040599121676694e-05 -1.3751722598956272e-03 1.5804247371937316e-05
1.4199999999999999e+00 -1.2785196008892573e-03 3.4724409813495098e-05 -1.4195811430809564e-03 2.8420307995270220e-05 -1.4252559554783252e-03 2.2145130174414937e-05 -1.3420913638180982e-03 1.5874337603724559e-05
1.4399999999999999e+00 -1.2966218983581899e-03 3.4840556185085711e-05 -1.4218379874619516e-03 2.8526883521868647e-05 -1.3994169601684969e-03 2.2227147429188258e-05 -1.3069894901803270e-03 1.5929150077954434e-05
1.4600000000000000e+00 -1.3095944241354016e-03 3.4928964127868079e-05 -1.4188363951049812e-03 2.8604292140544326e-05 -1.3704735424300537e-03 2.2286047608619361e-05 -1.2701829212252078e-03 1.5968459022304681e-05
1.4800000000000000e+00 -1.3173996284518053e-03 3.4983599734437012e-05 -1.4107680265897206e-03 2.8651130303894957e-05 -1.3387489129732684e-03 2.2321500800727224e-05 -1.2319204721432725e-03 1.5992106954526130e-05
1.5000000000000000e+00 -1.3200050142224769e-03 3.5001370011215934e-05 -1.3978165072138008e-03 2.8666751004221881e-05 -1.3045128125751214e-03 2.2333335161376366e-05 -1.1923974954039728e-03 1.6000000007147619e-05
1.5200000000000000e+00 -1.3173984277818781e-03 3.4980810444392295e-05 -1.3801614131465788e-03 2.8650907732645714e-05 -1.2679911323039766e-03 2.2321494149420488e-05 -1.1517672817259617e-03 1.5992106914878930e-05
1.5400000000000000e+00 -1.3095920087404368e-03 3.4921354683686609e-05 -1.3579791783103310e-03 2.8603592693043323e-05 -1.2293738361387322e-03 2.2286021643950653e-05 -1.1101503059573396e-03 1.5968458805435020e-05
1.5600000000000001e+00 -1.2966184899276443e-03 3.4822949078443791e-05 -1.3314429999379495e-03 2.8524967160004549e-05 -1.1888217267976584e-03 2.2227056860117932e-05 -1.0676417013830860e-03 1.5929149002939815e-05
1.5800000000000001e+00 -1.2785290943467887e-03 3.4685858838224527e-05 -1.3007233445123502e-03 2.8415332659062817e-05 -1.1464722795056532e-03 2.2144832304731446e-05 -1.0243172728389017e-03 1.5874332644517824e-05
1.6000000000000001e+00 -1.2553943323113266e-03 3.4510574499270638e-05 -1.2659888863097363e-03 2.8275118987289452e-05 -1.1024446009615880e-03 2.2039672432007777e-05 -9.8023831047840864e-04 1.5804226065181020e-05
1.6200000000000001e+00 -1.2273049500419637e-03 3.4297767946303500e-05 -1.2274074232163027e-03 2.8104878603007406e-05 -1.0568435882686849e-03 2.1911992248829797e-05 -9.3545542514756957e-04 1.5719105943553050e-05
1.6400000000000001e+00 -1.1943717548364777e-03 3.4048271509258994e-05 -1.1851466759395313e-03 2.7905283098583138e-05 -1.0097633876064260e-03 2.1762295648158640e-05 -8.9001158836508909e-04 1.5619308209864085e-05
1.6600000000000001e+00 -1.1567248436539406e-03 3.3763067103245725e-05 -1.1393750287403475e-03 2.7677120109904044e-05 -9.6129024766952915e-04 2.1591173413601343e-05 -8.4394452649385362e-04 1.5505226720175455e-05
1.6799999999999999e+00 -1.1145128685285137e-03 3.3443279344828368e-05 -1.0902622228648809e-03 2.7421290071336743e-05 -9.1150485064167282e-04 2.1399300886346183e-05 -7.9728859053139858e-04 1.5377311702008062e-05
1.7000000000000000e+00 -1.0679024332358716e-03 3.3090169969436241e-05 -1.0379799716893480e-03 2.7138802621807985e-05 -8.6048419366344532e-04 2.1187435299583131e-05 -7.5007619969619536e-04 1.5236067977499790e-05
1.7200000000000000e+00 -1.0170774803575492e-03 3.2705132434842999e-05 -9.8270247203151979e-04 2.6830772608902371e-05 -8.0830308531638993e-04 2.0956412789988091e-05 -7.0233893803028945e-04 1.5082052971103158e-05
1.7400000000000000e+00 -9.6223858807270341e-04 3.2289686276098743e-05 -9.2460680244822681e-04 2.6498415686043790e-05 -7.5503531347236117e-04 2.0707145097861809e-05 -6.5410836794794331e-04 1.4915874509685646e-05
1.7600000000000000e+00 -9.0360217966279483e-04 3.1845471059770337e-05 -8.6387320758453726e-04 2.6143043514097287e-05 -7.0075453323090392e-04 2.0440615968905467e-05 -6.0541661243109857e-04 1.4738188423714755e-05
1.7800000000000000e+00 -8.4139966634352045e-04 3.1374239897606495e-05 -8.0068527028242923e-04 2.5766058584656390e-05 -6.4553491692702814e-04 2.0157877271825473e-05 -5.5629674785650683e-04 1.4549695958994759e-05
1.8000000000000000e+00 -7.7587653297757483e-04 3.0877852522953269e-05 -7.3522997478644352e-04 2.5368948685006493e-05 -5.8945160238555718e-04 1.9860044847088177e-05 -5.0678304175782128e-04 1.4351141009169893e-05
1.8200000000000001e+00 -7.0729136936893157e-04 3.0358267949796529e-05 -6.6769766605078438e-04 2.4953281026498648e-05 -5.3258097064720785e-04 1.9548294103207313e-05 -4.5691106377316367e-04 1.4143307179915984e-05
1.8400000000000001e+00 -6.3591484982098811e-04 2.9817536741018611e-05 -5.9828191154527957e-04 2.4520696059480395e-05 -4.7500078019662448e-04 1.9223855377943629e-05 -4.0671769326722511e-04 1.3927014696406861e-05
1.8600000000000001e+00 -5.6202866486974987e-04 2.9257792915651037e-05 -5.2717927293089990e-04 2.4072900999187249e-05 -4.1679018118398714e-04 1.8888009082723769e-05 -3.5624104336944761e-04 1.3703117166260290e-05
1.8800000000000001e+00 -4.8592440954468928e-04 2.8681245526846845e-05 -4.5458899560333346e-04 2.3611663088144093e-05 -3.5802963015193974e-04 1.8542080649441403e-05 -3.0552031821097237e-04 1.3472498210738712e-05
1.9000000000000001e+00 -4.0790243257489937e-04 2.8090169943749493e-05 -3.8071262447790668e-04 2.3138802621666250e-05 -2.9880072326614570e-04 1.8187435299583021e-05 -2.5459561779126090e-04 1.3236067977499791e-05
1.9199999999999999e+00 -3.2827065105751159e-04 2.7486898871648559e-05 -3.0575355457027200e-04 2.2656185763985515e-05 -2.3918596391768590e-04 1.7825472656322467e-05 -2.0350770301537222e-04 1.2994759548659421e-05
1.9399999999999999e+00 -2.4734333525312303e-04 2.6873813145857250e-05 -2.2991652495522877e-04 2.2165717183352469e-05 -1.7926847874592477e-04 1.7457621220847684e-05 -1.5229773189991282e-04 1.2749525258342900e-05
1.9600000000000000e+00 -1.6543986830487654e-04 2.6253332335643049e-05 -1.5340706459278299e-04 2.1669332535181109e-05 -1.1913169455897551e-04 1.7085332734719162e-05 -1.0100697665916636e-04 1.2501332934257220e-05
1.9800000000000000e+00 -8.2883485778693122e-05 2.5627905195293135e-05 -7.6430898321499570e-05 2.1168990822901174e-05 -5.8858987253340498e-05 1.6710076450509214e-05 -4.9676530282741041e-05 1.2251162078117253e-05
2.0000000000000000e+00 0.0000000000000000e+00 2.5000000000000005e-05 0.0000000000000000e+00 2.0666666666666673e-05 0.0000000000000000e+00 1.6333333333333335e-05 0.0000000000000000e+00 1.2000000000000002e-05

